Euclid preparation: XI. Mean redshift determination from galaxy redshift probabilities for cosmic shear tomography

The analysis of weak gravitational lensing in wide-field imaging surveys is considered to be a major cosmological probe of dark energy. Our capacity to constrain the dark energy equation of state relies on the accurate knowledge of the galaxy mean redshift $\langle z \rangle$. We investigate the possibility of measuring $\langle z \rangle$ with an accuracy better than $0.002\,(1+z)$, in ten tomographic bins spanning the redshift interval $0.2<z<2.2$, the requirements for the cosmic shear analysis of Euclid. We implement a sufficiently realistic simulation to understand the advantages, complementarity, but also shortcoming of two standard approaches: the direct calibration of $\langle z \rangle$ with a dedicated spectroscopic sample and the combination of the photometric redshift probability distribution function (zPDF) of individual galaxies. We base our study on the Horizon-AGN hydrodynamical simulation that we analyse with a standard galaxy spectral energy distribution template-fitting code. Such procedure produces photometric redshifts with realistic biases, precision and failure rate. We find that the Euclid current design for direct calibration is sufficiently robust to reach the requirement on the mean redshift, provided that the purity level of the spectroscopic sample is maintained at an extremely high level of $>99.8\%$. The zPDF approach could also be successful if we debias the zPDF using a spectroscopic training sample. This approach requires deep imaging data, but is weakly sensitive to spectroscopic redshift failures in the training sample. We improve the debiasing method and confirm our finding by applying it to real-world weak-lensing data sets (COSMOS and KiDS+VIKING-450).

==> astroph.dat <==

Euclid preparation: XI. Mean redshift determination from galaxy redshift probabilities for cosmic shear tomography

Euclid Collaboration: O. Ilbert, S. de la Torre, N. Martinet, A.H. Wright, S. Paltani, C. Laigle, I. Davidzon, E. Jullo, H. Hildebrandt, D.C. Masters, A. Amara, C.J. Conselice, S. Andreon, N. Auricchio, R. Azzollini, C. Baccigalupi, A. Balaguera-Antolínez, M. Baldi, A. Balestra, S. Bardelli, R. Bender, A. Biviano, C. Bodendorf, D. Bonino, S. Borgani, A. Boucaud, E. Bozzo, E. Branchini, M. Brescia, C. Burigana, R. Cabanac, S. Camera, V. Capobianco, A. Cappi, C. Carbone, J. Carretero, C.S. Carvalho, S. Casas, F.J. Castander, M. Castellano, G. Castignani, S. Cavuoti, A. Cimatti, R. Cledassou, C. Colodro-Conde, G. Congedo, L. Conversi, Y. Copin, L. Corcione, A. Costille, J. Coupon, H.M. Courtois, M. Cropper, J. Cuby, A. Da Silva, H. Degaudenzi, D. Di Ferdinando, F. Dubath, C. Duncan, X. Dupac, S. Dusini, A. Ealet, M. Fabricius, S. Farrens, P.G. Ferreira, F. Finelli, P. Fosalba, S. Fotopoulou, E. Franceschi, P. Franzetti, S. Galeotta, B. Garilli, W. Gillard, B. Gillis, C. Giocoli, G. Gozaliasl, J. Graciá-Carpio, F. Grupp, L. Guzzo, S.V.H. Haugan, W. Holmes, F. Hormuth, K. Jahnke, E. Keihanen, S. Kermiche, A. Kiessling, C.C. Kirkpatrick, M. Kunz, H. Kurki-Suonio, S. Ligori, P. B. Lilje, I. Lloro, D. Maino, E. Maiorano, O. Marggraf, K. Markovic, F. Marulli, R. Massey, M. Maturi, N. Mauri, S. Maurogordato, H. J. McCracken, E. Medinaceli, S. Mei, R.Benton Metcalf, M. Moresco, B. Morin, L. Moscardini, E. Munari, R. Nakajima, C. Neissner, S. Niemi, J. Nightingale, C. Padilla, F. Pasian, L. Patrizii, K. Pedersen, R. Pello, V. Pettorino, S. Pires, G. Polenta, M. Poncet, L. Popa, D. Potter, L. Pozzetti, F. Raison, A. Renzi, J. Rhodes, G. Riccio, E. Romelli, M. Roncarelli, E. Rossetti, R. Saglia, A.G. S\'anchez, D. Sapone, P. Schneider, T. Schrabback, V. Scottez, A. Secroun, G. Seidel, S. Serrano, C. Sirignano, G. Sirri, L. Stanco, F. Sureau, P. Tallada Crespí, M. Tenti, H. I. Teplitz, I. Tereno, R. Toledo-Moreo, F. Torradeflot, A. Tramacere, E.A. Valentijn, L. Valenziano, J. Valiviita, T. Vassallo, Y. Wang, N. Welikala, J. Weller, L. Whittaker, A. Zacchei, G. Zamorani, J. Zoubian, E. Zucca


The analysis of weak gravitational lensing in wide-field imaging surveys is considered to be a major cosmological probe of dark energy. Our capacity to constrain the dark energy equation of state relies on the accurate knowledge of the galaxy mean redshift $\langle z \rangle$. We investigate the possibility of measuring ${\langle z \rangle}$ with an accuracy better than $0.002\,(1+z)$, in ten tomographic bins spanning the redshift interval $0.2<z<2.2$, the requirements for the cosmic shear analysis of \Euclid{}. We implement a sufficiently realistic simulation to understand the advantages, complementarity, but also shortcoming of two standard  approaches: the direct calibration of $\langle z \rangle$ with a dedicated spectroscopic sample and the combination of the photometric redshift probability distribution function (\textit{z}PDF) of individual galaxies. We base our study on the Horizon-AGN hydrodynamical simulation that we analyse with a standard galaxy spectral energy distribution template-fitting code. Such procedure produces photometric redshifts with realistic biases, precision and failure rate. We find that the \Euclid{} current design for direct calibration is sufficiently robust to reach the requirement on the mean redshift, provided that the purity level of the spectroscopic sample is maintained at an extremely high level of $>99.8\%$. The \textit{z}PDF approach could also be successful if we debias the \textit{z}PDF using a spectroscopic training sample. This approach requires deep imaging data, but is weakly sensitive to spectroscopic redshift failures in the training sample. We improve the debiasing method and confirm our finding by applying it to real-world weak-lensing data sets (COSMOS and KiDS+VIKING-450). 


21 pages, 10 figures, accepted in A&A

